Improved Successive Cancellation Flip Decoding of Polar Codes Based on Error Distribution

Polar codes are a class of linear block codes that provably achieves channel capacity, and have been selected as a coding scheme for $5^{\rm th}$ generation wireless communication standards. Successive-cancellation (SC) decoding of polar codes has mediocre error-correction performance on short to moderate codeword lengths: the SC-Flip decoding algorithm is one of the solutions that have been proposed to overcome this issue. On the other hand, SC-Flip has a higher implementation complexity compared to SC due to the required log-likelihood ratio (LLR) selection and sorting process. Moreover, it requires a high number of iterations to reach good error-correction performance. In this work, we propose two techniques to improve the SC-Flip decoding algorithm for low-rate codes, based on the observation of channel-induced error distributions. The first one is a fixed index selection (FIS) scheme to avoid the substantial implementation cost of LLR selection and sorting with no cost on error-correction performance. The second is an enhanced index selection (EIS) criterion to improve the error-correction performance of SC-Flip decoding. A reduction of $24.6\%$ in the implementation cost of logic elements is estimated with the FIS approach, while simulation results show that EIS leads to an improvement on error-correction performance improvement up to $0.42$ dB at a target FER of $10^{-4}$.

==> figures/simdata.txt <==
#Component Version:
#ppile: Successive Cancellation Flip Decoder
# N: 1024 k: 512 CRC: 32 T: 10
#ebn0_db BER         SER         FER         AvgIters FrameCnt ErrCnt   Time 
1.00e+00 2.70021e-01 2.70021e-01 6.81600e-01 3.86e+00 1.00e+04 6.82e+03 0:1:43
1.50e+00 8.69436e-02 8.69436e-02 2.48700e-01 2.16e+00 1.00e+04 2.49e+03 0:0:55
2.00e+00 1.39447e-02 1.39447e-02 4.41000e-02 1.24e+00 1.00e+04 4.41e+02 0:0:23
2.50e+00 1.14834e-03 1.14834e-03 3.94228e-03 1.03e+00 1.27e+04 5.00e+01 0:0:19
3.00e+00 2.93414e-05 2.93414e-05 1.23409e-04 1.00e+00 4.05e+05 5.00e+01 0:9:19
3.50e+00 7.16304e-07 7.16304e-07 3.99333e-06 3.30e-01 1.25e+07 5.00e+01 4:51:50

#Component Versions:
#ppile: Successive Cancellation Flip Decoder with Distributed CRC
# N: 1024 k: 512 CRC: 32 P: 2 T: 32
# Partitions: 481 1024 
#ebn0_db BER         SER         FER         AvgIters FrameCnt ErrCnt   Time 
1.00e+00 2.15412e-01 2.15412e-01 5.16200e-01 3.88e+00 1.00e+04 5.16e+03 100.548
1.50e+00 5.48882e-02 5.48882e-02 1.39700e-01 2.01e+00 1.00e+04 1.40e+03 46.3728
2.00e+00 5.03217e-03 5.03217e-03 1.37000e-02 1.16e+00 1.00e+04 1.37e+02 20.43274
2.50e+00 2.01461e-04 2.01461e-04 6.86427e-04 1.01e+00 7.28e+04 5.00e+01 110.4768
3.00e+00 1.11931e-05 1.11931e-05 4.85880e-05 1.00e+00 1.03e+06 5.00e+01 1499.972
3.50e+00 3.26897e-07 3.26897e-07 2.02542e-06 1.51e-01 2.47e+07 5.00e+01 35263938

#Component Versions:
#ppile: Successive Cancellation Flip Decoder with Distributed CRC
# N: 1024 k: 512 CRC: 32 P: 2 T: 10
# Partitions: 481 1024 
#ebn0_db BER         SER         FER         AvgIters FrameCnt ErrCnt   Time 
1.00e+00 2.50673e-01 2.50673e-01 6.03500e-01 1.79e+00 1.00e+04 6.04e+03 48.3688
1.50e+00 7.31991e-02 7.31991e-02 1.88700e-01 1.37e+00 1.00e+04 1.89e+03 30.82141
2.00e+00 9.10331e-03 9.10331e-03 2.53000e-02 1.08e+00 1.00e+04 2.53e+02 18.30816
2.50e+00 5.59693e-04 5.59693e-04 1.73370e-03 1.01e+00 2.88e+04 5.00e+01 42.5432
3.00e+00 2.21030e-05 2.21030e-05 7.75343e-05 1.00e+00 6.45e+05 5.00e+01 919.869
3.50e+00 3.04070e-07 3.04070e-07 2.18167e-06 8.50e-02 2.29e+07 5.00e+01 32765935

#Component Versions:
#ppile: Successive Cancellation Flip Decoder with Distributed CRC
# N: 1024 k: 512 CRC: 32 P: 2 T: 5
# Partitions: 481 1024 
#ebn0_db BER         SER         FER         AvgIters FrameCnt ErrCnt   Time 
1.00e+00 2.74358e-01 2.74358e-01 6.63700e-01 1.21e+00 1.00e+04 6.64e+03 34.0651
1.50e+00 9.24294e-02 9.24294e-02 2.43000e-01 1.14e+00 1.00e+04 2.43e+03 25.6875
2.00e+00 1.55263e-02 1.55263e-02 4.38000e-02 1.04e+00 1.00e+04 4.38e+02 17.64452
2.50e+00 9.89249e-04 9.89249e-04 3.20061e-03 1.01e+00 1.56e+04 5.00e+01 23.01368
3.00e+00 3.81385e-05 3.81385e-05 1.60857e-04 1.00e+00 3.11e+05 5.00e+01 443.0347
3.50e+00 4.045^Ce-07 4.04679e-07 5.50364e-06 1.00e+00 1.82e+05 1.00e+00 257.4362

#Component Versions:
#ppile: Successive Cancellation Flip Decoder with Distributed CRC
# N: 1024 k: 512 CRC: 32 P: 4 T: 75
# Partitions: 349 481 689 1024 
#ebn0_db BER         SER         FER         AvgIters FrameCnt ErrCnt   Time 
1.00e+00 1.87345e-01 1.87345e-01 4.55600e-01 6.12e+00 1.00e+04 4.56e+03 91.4432
1.50e+00 3.97362e-02 3.97362e-02 1.05300e-01 2.14e+00 1.00e+04 1.05e+03 33.2578
2.00e+00 3.99301e-03 3.99301e-03 1.13000e-02 1.12e+00 1.00e+04 1.13e+02 16.08885
2.50e+00 2.58669e-04 2.58669e-04 9.48731e-04 1.01e+00 5.27e+04 5.00e+01 73.76685
3.00e+00 1.21713e-05 1.21713e-05 6.25585e-05 1.00e+00 7.99e+05 5.00e+01 1118.743
3.50e+00 3.44815e-07 3.44815e-07 3.73664e-06 5.97e-02 1.34e+07 5.00e+01 18530931

#Component Versions:
#ppile: Successive Cancellation Flip Decoder with Distributed CRC
# N: 1024 k: 512 CRC: 32 P: 4 T: 50
# Partitions: 349 481 689 1024 
#ebn0_db BER         SER         FER         AvgIters FrameCnt ErrCnt   Time 
1.00e+00 1.82470e-01 1.82470e-01 4.41600e-01 3.74e+00 1.00e+04 4.42e+03 65.8792
1.50e+00 4.08621e-02 4.08621e-02 1.07100e-01 1.71e+00 1.00e+04 1.07e+03 28.57286
2.00e+00 4.43401e-03 4.43401e-03 1.31000e-02 1.09e+00 1.00e+04 1.31e+02 16.03382
2.50e+00 2.66320e-04 2.66320e-04 9.64953e-04 1.01e+00 5.18e+04 5.00e+01 74.10657
3.00e+00 1.08305e-05 1.08305e-05 6.15397e-05 1.00e+00 8.12e+05 5.00e+01 1144.231
3.50e+00 7.08952e-07 7.08952e-07 6.16283e-06 4.83e-01 8.11e+06 5.00e+01 11384996

#Component Versions:
#ppile: Successive Cancellation Flip Decoder with Distributed CRC
# N: 1024 k: 512 CRC: 32 P: 2 T: 42
# Partitions: 481 1024 
#ebn0_db BER         SER         FER         AvgIters FrameCnt ErrCnt   Time 
1.00e+00 2.13682e-01 2.13682e-01 5.10000e-01 4.74e+00 1.00e+04 5.10e+03 120.026
1.50e+00 5.17369e-02 5.17369e-02 1.33400e-01 2.24e+00 1.00e+04 1.33e+03 51.1282
2.00e+00 5.37904e-03 5.37904e-03 1.50000e-02 1.19e+00 1.00e+04 1.50e+02 21.11179
2.50e+00 2.20715e-04 2.20715e-04 7.92117e-04 1.02e+00 6.31e+04 5.00e+01 96.32889
3.00e+00 8.79610e-06 8.79610e-06 3.69162e-05 1.00e+00 1.35e+06 5.00e+01 1969.956
3.50e+00 4.80866e-07 4.80866e-07 2.54763e-06 1.45e-01 1.96e+07 5.00e+01 27909961

#Component Versions:
#ppile: Successive Cancellation Flip Decoder with Distributed CRC
# N: 1024 k: 512 CRC: 32 P: 4 T: 5
# Partitions: 349 481 689 1024 
#ebn0_db BER         SER         FER         AvgIters FrameCnt ErrCnt   Time 
1.00e+00 2.41678e-01 2.41678e-01 5.74400e-01 9.38e-01 1.00e+04 5.74e+03 21.23456
1.50e+00 6.79555e-02 6.79555e-02 1.74900e-01 1.02e+00 1.00e+04 1.75e+03 18.19825
2.00e+00 9.72243e-03 9.72243e-03 2.69000e-02 1.01e+00 1.00e+04 2.69e+02 15.49779
2.50e+00 7.20521e-04 7.20521e-04 2.12838e-03 1.00e+00 2.35e+04 5.00e+01 34.15994
3.00e+00 2.80870e-05 2.80870e-05 1.18794e-04 1.00e+00 4.21e+05 5.00e+01 605.7679
3.50e+00 5.99922e-07 5.99922e-07 5.12496e-06 1.40e-01 9.76e+06 5.00e+01 13805972

